Co-guiding for Multi-intent Spoken Language Understanding

Recent graph-based models for multi-intent SLU have obtained promising results through modeling the guidance from the prediction of intents to the decoding of slot filling. However, existing methods (1) only model the unidirectional guidance from intent to slot, while there are bidirectional inter-correlations between intent and slot; (2) adopt homogeneous graphs to model the interactions between the slot semantics nodes and intent label nodes, which limit the performance. In this paper, we propose a novel model termed Co-guiding Net, which implements a two-stage framework achieving the mutual guidances between the two tasks. In the first stage, the initial estimated labels of both tasks are produced, and then they are leveraged in the second stage to model the mutual guidances. Specifically, we propose two heterogeneous graph attention networks working on the proposed two heterogeneous semantics label graphs, which effectively represent the relations among the semantics nodes and label nodes. Besides, we further propose Co-guiding-SCL Net, which exploits the single-task and dual-task semantics contrastive relations. For the first stage, we propose single-task supervised contrastive learning, and for the second stage, we propose co-guiding supervised contrastive learning, which considers the two tasks' mutual guidances in the contrastive learning procedure. Experiment results on multi-intent SLU show that our model outperforms existing models by a large margin, obtaining a relative improvement of 21.3% over the previous best model on MixATIS dataset in overall accuracy. We also evaluate our model on the zero-shot cross-lingual scenario and the results show that our model can relatively improve the state-of-the-art model by 33.5% on average in terms of overall accuracy for the total 9 languages.

==> atis_result_mygat.csv <==
best_test_slot_f1,best_test_intent_acc,best_test_sent_acc,best_dev_test_slot_f1,best_dev_test_intent_acc,best_dev_test_sent_acc,accepted_test_slot_f1,accepted_test_intent_acc,accepted_test_sent_acc,negative_num,temperature,intent_cl_ratio,slot_cl_ratio,dt_cl_ratio,cl_i2s,cl_s2i,learning rate,l2,dropout,gat_dropout_rate,decoder_dim,word_embed_dim,attention_hidden_dim,decoder_gat_hidden_dim,alpha,batch size,step_num,n_layer,intent_slot_alpha,intent_margin_loss_alpha,slot_margin_loss_alpha,n_heads,slot_graph_window,att_out_dim,num_epoch,random_seed
88.28,77.174,47.101,88.28,76.812,47.101,86.47,76.691,42.512,16,0.05,0.1,1.0,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.76,78.382,47.705,88.6,78.382,47.705,86.5,74.275,41.184,16,0.05,0.01,0.1,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.64,77.295,50.604,88.4,77.174,46.981,86.72,74.758,40.459,16,0.05,0.1,0.1,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.5,77.778,44.928,88.39,77.778,44.565,87.03,75.966,40.217,16,0.05,0.1,0.01,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
89.72,79.227,48.792,89.72,79.227,48.792,88.57,75.725,42.271,16,0.05,0.1,0.01,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
89.46,77.295,49.758,89.46,77.295,49.758,88.69,74.155,43.116,16,0.05,0.1,0.1,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.61,77.174,48.671,88.61,76.932,46.377,87.37,75.483,42.874,16,0.05,0.01,0.1,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.37,76.329,48.43,88.37,76.329,46.498,87.16,73.309,40.097,16,0.05,0.1,0.1,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
89.25,76.932,51.57,89.25,76.932,51.57,87.94,74.275,41.184,16,0.05,0.1,1.0,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.12,77.778,46.135,88.04,77.778,44.565,86.11,74.275,40.942,16,0.05,0.01,0.1,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.88,77.536,49.758,88.25,77.053,43.599,86.55,76.57,43.357,16,0.05,0.1,0.001,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.26,76.57,45.531,88.2,76.57,44.686,86.63,76.087,41.546,16,0.05,0.1,0.01,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.38,77.053,43.841,88.3,77.053,43.841,87.6,75.0,41.787,16,0.05,0.1,0.001,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.78,76.691,44.565,87.94,76.691,43.116,87.01,75.242,40.338,16,0.05,0.1,0.001,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.44,77.295,44.686,88.36,77.295,44.203,87.29,77.295,42.391,16,0.05,0.1,1.0,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.75,77.174,49.034,87.91,77.174,43.116,86.22,76.329,41.184,16,0.05,0.01,0.01,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.66,78.261,44.807,88.62,78.14,44.686,86.98,75.845,40.58,16,0.05,0.01,0.001,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
89.43,76.932,48.913,88.39,76.932,44.203,86.34,75.121,41.667,16,0.05,0.01,0.001,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
89.25,77.295,50.121,89.25,77.174,50.121,88.07,75.483,43.478,16,0.05,0.01,0.01,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.51,77.053,44.082,88.51,77.053,43.72,86.83,75.242,42.754,16,0.05,0.01,0.01,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.55,77.415,45.29,87.63,77.415,45.048,87.43,74.758,42.15,16,0.05,0.001,1.0,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.94,78.744,47.101,88.17,78.744,46.377,86.52,76.449,40.338,16,0.05,0.01,1.0,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.33,77.053,44.082,88.08,77.053,44.082,88.08,76.087,44.082,16,0.05,0.001,0.001,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.78,78.261,48.671,87.52,77.295,48.671,87.18,75.725,48.671,16,0.05,0.01,0.001,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.09,77.536,44.082,88.09,77.295,43.961,86.9,76.812,42.029,16,0.05,0.001,0.1,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.59,77.295,47.101,88.59,77.295,47.101,87.0,74.879,42.391,16,0.05,0.001,0.001,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
89.45,77.053,50.604,88.93,76.812,48.671,88.27,75.604,42.754,16,0.05,0.01,1.0,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.72,77.536,44.203,88.72,77.536,44.203,88.11,75.966,42.874,16,0.05,0.01,1.0,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.11,77.657,44.565,88.11,77.657,43.237,87.12,74.275,42.029,16,0.05,0.001,1.0,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.68,78.14,47.464,88.68,78.14,47.464,87.95,75.725,40.7,16,0.05,0.001,0.001,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.24,77.295,44.928,88.23,77.053,44.444,87.99,74.879,41.546,16,0.05,0.001,0.1,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
89.05,77.415,49.517,88.87,77.415,48.913,87.0,75.242,41.184,16,0.05,0.001,0.01,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.65,77.053,47.705,88.65,76.57,47.705,88.01,74.034,40.942,16,0.05,0.001,0.1,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.3,78.14,48.068,88.3,78.019,48.068,86.81,76.57,40.821,16,0.05,0.001,0.01,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
89.05,77.415,49.879,88.51,77.415,49.879,88.51,75.604,43.961,16,0.05,0.001,0.01,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.53,77.053,48.309,88.31,77.053,48.188,88.2,74.275,42.271,16,0.07,0.1,0.01,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.48,77.778,47.947,88.48,77.778,46.135,87.12,74.879,41.304,16,0.05,1.0,0.001,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.44,76.691,45.894,88.44,76.691,45.894,87.78,73.671,42.15,16,0.05,1.0,0.001,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.88,77.657,50.242,88.88,77.295,50.242,87.55,75.845,42.512,16,0.05,1.0,0.01,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.46,76.812,44.444,88.46,76.812,44.444,86.75,74.517,37.681,16,0.07,0.1,0.1,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.57,78.019,47.585,88.57,78.019,47.585,85.76,76.087,42.15,16,0.07,0.1,0.001,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.19,77.295,46.135,88.19,77.295,46.135,87.1,72.101,38.889,16,0.05,1.0,0.01,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.94,77.536,51.812,88.83,77.536,51.812,87.88,72.585,41.425,16,0.07,0.1,0.01,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
89.48,77.295,48.913,88.87,77.174,47.947,87.05,75.604,42.271,16,0.05,1.0,0.001,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.53,77.899,45.29,88.53,77.899,45.29,87.95,77.899,43.237,16,0.07,0.1,0.01,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.67,77.415,48.068,88.67,77.415,48.068,87.21,75.242,39.855,16,0.05,1.0,0.1,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.84,76.329,48.671,88.54,76.329,48.671,87.0,72.947,41.304,16,0.05,1.0,0.01,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.69,77.415,45.169,88.45,77.415,43.478,87.95,74.758,41.667,16,0.05,0.001,1.0,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
89.11,77.295,48.913,88.12,77.295,46.86,86.68,75.604,41.063,16,0.05,1.0,0.1,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.28,77.053,46.86,88.18,76.57,46.86,88.17,72.826,41.184,16,0.05,1.0,0.1,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
89.45,76.932,50.966,88.85,76.812,47.222,87.45,75.242,41.425,16,0.05,1.0,1.0,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.4,75.725,44.444,88.11,75.725,43.478,87.69,74.638,42.633,16,0.07,0.1,0.1,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.66,77.415,48.792,88.66,77.415,48.792,87.62,75.121,42.995,16,0.05,1.0,1.0,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
89.02,77.536,47.585,89.02,77.536,47.585,87.05,75.362,42.512,16,0.07,0.1,0.1,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.82,77.174,49.275,88.57,77.053,49.275,86.74,75.725,40.338,16,0.05,1.0,1.0,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.43,77.415,43.961,88.21,77.174,43.961,87.6,75.362,42.391,16,0.07,0.01,0.01,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.72,77.415,47.585,88.72,77.415,47.585,87.46,76.208,42.754,16,0.07,0.01,0.1,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.14,77.174,46.739,88.14,77.174,46.135,87.55,75.121,42.15,16,0.07,0.001,0.1,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.31,77.536,43.599,87.91,77.536,43.599,87.69,76.087,41.546,16,0.07,0.01,1.0,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
87.53,78.14,42.633,87.53,78.14,42.633,86.61,74.155,39.13,16,0.07,0.001,0.1,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.18,77.174,43.72,88.18,77.053,42.874,87.61,74.879,41.184,16,0.07,0.01,0.1,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.35,78.019,45.773,88.13,77.899,43.478,85.77,73.551,38.889,16,0.07,0.001,0.1,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.48,77.174,45.29,88.48,77.174,45.29,88.48,73.671,41.787,16,0.07,0.01,0.1,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.37,76.449,46.256,88.37,76.449,45.652,86.76,73.309,39.13,16,0.07,0.01,1.0,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.52,78.502,47.705,88.52,76.691,46.498,86.18,75.725,42.512,16,0.07,0.01,0.01,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.64,77.053,44.444,88.64,77.053,44.203,86.75,75.483,42.512,16,0.07,0.1,1.0,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
90.1,78.261,51.449,90.1,78.261,51.449,87.73,76.208,41.908,16,0.07,0.1,0.001,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.96,77.174,46.135,88.43,77.174,46.135,86.87,73.671,40.942,16,0.07,0.1,0.001,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.92,77.657,45.048,88.66,77.657,43.72,88.33,73.913,41.908,16,0.07,0.1,1.0,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.52,76.932,49.034,88.27,76.812,49.034,87.44,76.691,40.58,16,0.07,0.1,1.0,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
89.43,77.415,49.638,89.43,77.415,49.638,88.15,74.758,43.841,16,0.07,0.01,0.001,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.81,77.657,46.739,88.66,77.174,43.478,87.29,75.362,41.304,16,0.07,0.01,1.0,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.37,77.536,47.585,88.37,77.536,47.464,87.01,76.329,41.425,16,0.07,0.01,0.001,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.54,77.536,45.894,88.54,77.536,44.444,86.66,77.415,41.667,16,0.07,0.01,0.01,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
89.24,78.502,51.449,89.24,78.502,51.449,88.01,75.966,46.135,16,0.07,0.01,0.001,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.6,77.657,48.671,88.6,77.657,48.671,85.71,73.188,39.372,16,0.07,1.0,1.0,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.22,77.295,43.841,87.57,77.053,41.908,86.89,73.188,40.338,16,0.07,0.001,1.0,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.28,77.174,45.652,87.9,77.174,45.652,87.05,74.034,40.821,16,0.07,0.001,1.0,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.93,77.295,49.758,88.93,76.57,49.758,87.04,72.705,40.7,16,0.07,0.001,0.001,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.78,77.536,48.551,88.68,76.932,48.551,87.54,75.845,42.15,16,0.07,1.0,0.001,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.26,77.053,49.275,88.26,77.053,47.705,86.76,76.691,43.72,16,0.07,1.0,0.001,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.44,77.053,45.048,88.36,77.053,44.807,87.76,75.966,42.874,16,0.07,0.001,1.0,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.76,76.449,43.841,88.11,75.966,43.478,87.16,73.43,38.889,16,0.07,1.0,1.0,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
89.16,76.812,49.155,88.82,76.812,49.155,86.11,73.551,39.01,16,0.07,1.0,0.001,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
89.21,76.932,47.947,88.79,76.932,47.947,88.11,75.0,43.357,16,0.07,1.0,0.1,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.45,77.053,50.483,88.45,77.053,44.565,87.84,74.517,41.667,16,0.07,1.0,0.01,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.51,76.57,46.377,88.22,76.208,46.377,87.09,74.638,41.184,16,0.07,1.0,0.01,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
89.28,77.174,50.0,89.28,77.174,50.0,88.56,74.034,49.517,16,0.07,1.0,0.01,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.52,76.449,49.034,88.41,76.208,46.377,87.64,74.517,42.271,16,0.07,1.0,0.1,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
90.08,77.053,51.087,90.08,77.053,51.087,86.18,74.517,40.7,16,0.07,1.0,0.1,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.59,77.295,46.014,88.55,77.295,45.048,88.4,75.483,43.237,16,0.07,0.001,0.001,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
89.0,78.261,50.725,89.0,77.174,50.725,87.35,76.329,42.995,16,0.07,0.001,0.01,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
89.76,79.227,50.242,87.93,79.227,46.618,87.01,78.019,41.425,16,0.07,0.001,0.01,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.39,77.657,48.792,87.99,77.657,45.048,87.11,76.57,42.391,16,0.07,0.001,0.001,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
89.1,78.019,50.966,88.73,78.019,49.879,87.19,75.725,42.271,16,0.07,0.001,0.01,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.27,77.899,45.048,87.99,77.899,44.565,87.06,75.725,41.787,16,0.1,0.01,0.01,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.42,77.415,45.652,88.4,77.415,43.478,87.59,75.845,43.237,16,0.1,0.1,0.001,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.34,78.14,43.961,87.99,77.295,43.961,87.08,76.329,40.459,16,0.1,0.01,0.001,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
89.41,77.778,50.242,88.42,77.778,46.498,87.49,74.155,42.029,16,0.1,0.1,0.01,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.09,77.657,45.894,87.85,77.657,43.237,87.06,75.242,41.184,16,0.1,0.1,0.001,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.47,77.899,46.135,88.1,77.899,44.807,87.8,76.329,42.754,16,0.1,0.01,0.1,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.45,77.415,47.101,88.45,77.174,47.101,87.5,76.449,44.565,16,0.1,0.01,0.01,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.65,76.932,47.826,88.65,76.812,47.464,86.8,74.396,40.7,16,0.1,0.1,0.01,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
89.32,77.536,50.121,88.13,76.691,46.981,87.88,74.758,42.271,16,0.1,0.1,0.001,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.06,77.174,46.981,88.06,77.174,46.981,86.85,73.792,40.7,16,0.1,0.01,0.01,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.05,77.295,42.754,87.8,76.812,42.754,87.72,75.483,42.029,16,0.1,0.1,1.0,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.98,77.536,50.121,88.98,77.536,50.121,87.5,75.483,40.942,16,0.1,0.01,0.1,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.38,77.415,45.29,88.38,76.691,45.29,88.13,75.121,41.908,16,0.1,0.1,1.0,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.19,77.415,44.203,88.19,77.415,44.203,86.34,75.966,39.614,16,0.1,0.01,0.1,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.59,77.415,44.203,88.53,77.415,44.203,88.03,75.725,42.391,16,0.1,0.1,1.0,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.32,77.899,44.324,88.32,77.657,44.324,87.96,74.275,41.063,16,0.1,0.1,0.1,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
87.98,76.691,46.377,87.85,76.691,44.444,87.31,73.551,40.459,16,0.07,1.0,1.0,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.52,77.295,46.981,88.12,77.295,46.981,87.58,74.034,40.942,16,0.1,0.1,0.01,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
89.48,77.174,48.309,88.92,76.812,47.947,86.84,76.329,41.304,16,0.1,0.1,0.1,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.76,76.932,50.483,88.76,76.932,50.483,86.87,75.121,42.512,16,0.1,0.1,0.1,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.43,77.899,44.324,88.37,76.932,43.841,86.63,74.155,39.372,16,0.1,0.001,0.01,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
87.82,76.691,45.29,87.82,76.691,43.72,87.04,75.242,42.874,16,0.1,1.0,0.1,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.33,78.019,47.222,88.33,78.019,47.222,87.44,73.068,42.15,16,0.1,0.001,1.0,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.93,77.415,48.792,88.76,77.295,48.792,88.15,75.362,42.874,16,0.1,0.001,0.01,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
89.3,77.657,48.792,89.3,77.536,48.792,87.18,76.208,42.874,16,0.1,0.001,0.1,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.57,77.778,47.101,88.57,77.778,47.101,86.21,74.758,40.338,16,0.1,0.001,0.1,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
89.18,77.295,50.966,88.74,77.053,48.913,87.74,75.362,41.425,16,0.1,1.0,0.1,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.92,77.415,47.101,88.37,77.415,46.739,87.96,75.242,43.478,16,0.1,0.001,1.0,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
89.11,77.174,51.087,88.63,77.174,49.034,87.17,75.483,42.029,16,0.1,0.001,0.1,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.66,77.295,47.826,88.66,77.295,47.826,87.24,72.947,40.821,16,0.1,1.0,0.1,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.34,78.14,47.826,88.34,78.14,47.826,86.46,74.275,40.097,16,0.1,0.001,0.001,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.82,77.295,45.169,88.82,77.295,45.169,87.34,75.362,41.546,16,0.1,0.001,1.0,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.47,77.295,47.222,88.47,77.295,47.222,86.4,74.758,40.58,16,0.1,0.001,0.01,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.21,77.778,45.894,88.21,77.778,45.894,87.57,77.174,43.357,16,0.1,0.001,0.001,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.38,77.174,44.686,87.53,77.174,43.237,87.37,75.845,41.184,16,0.1,0.001,0.001,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.58,77.657,44.082,88.58,77.295,44.082,86.49,75.362,38.889,16,0.1,0.01,1.0,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
89.65,77.899,50.966,88.4,77.899,47.464,88.04,76.087,42.874,16,0.1,0.01,0.001,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.4,77.174,44.444,88.4,77.174,44.324,87.42,75.362,42.391,16,0.1,0.01,1.0,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.19,77.295,44.444,88.19,77.295,44.082,86.94,76.691,43.116,16,0.1,0.01,1.0,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.87,78.14,48.551,88.87,78.14,48.551,88.02,75.121,42.391,16,0.1,0.01,0.001,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.39,77.295,43.599,88.39,77.053,43.599,87.81,75.483,42.754,16,0.1,1.0,1.0,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.96,76.57,49.638,88.5,76.57,49.638,88.02,76.329,40.942,16,0.1,1.0,0.001,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
89.04,76.57,48.309,88.36,76.57,43.478,87.09,74.275,41.063,16,0.1,1.0,1.0,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.84,76.932,44.324,88.7,76.449,44.324,87.83,75.483,42.15,16,0.1,1.0,1.0,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.49,77.295,47.705,88.49,77.053,47.705,86.17,74.879,42.512,32,0.05,0.1,0.1,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.74,77.295,47.464,88.71,77.295,46.256,87.98,75.0,42.874,32,0.05,0.1,0.001,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
89.49,77.053,48.671,89.36,76.932,47.343,86.09,74.638,39.13,32,0.05,0.1,1.0,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.41,77.657,46.014,88.24,77.657,45.773,86.36,73.913,40.338,32,0.05,0.1,1.0,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.52,76.812,48.068,88.29,76.812,48.068,87.56,76.087,42.995,32,0.05,0.1,0.001,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.28,77.536,43.599,88.28,77.174,43.599,86.95,75.242,39.976,32,0.05,0.1,0.001,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.04,76.57,47.343,88.04,76.449,46.86,87.81,75.0,42.391,16,0.1,1.0,0.01,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
89.79,76.691,50.0,89.79,76.449,50.0,87.18,75.121,41.667,16,0.1,1.0,0.01,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.46,78.019,48.309,88.35,77.174,46.498,87.72,75.483,42.029,16,0.1,1.0,0.001,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.37,76.691,49.034,88.24,76.691,49.034,87.83,73.913,42.271,16,0.1,1.0,0.001,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.37,77.174,47.464,88.37,77.174,44.928,86.71,75.845,41.184,16,0.1,1.0,0.01,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.9,77.174,47.947,88.9,77.174,47.947,86.46,76.449,41.667,32,0.05,0.1,0.01,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.52,77.778,45.411,88.52,77.295,45.411,87.9,76.087,43.478,32,0.05,0.1,0.1,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
89.01,77.415,50.362,89.01,77.295,50.362,87.06,75.604,42.391,32,0.05,0.1,0.01,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.53,78.14,46.135,88.05,78.14,44.082,88.05,75.121,42.633,32,0.05,0.1,0.1,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.36,77.778,43.961,88.36,77.778,43.961,86.88,74.034,41.546,32,0.05,0.1,0.01,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.87,78.14,48.43,88.87,77.415,47.464,86.53,75.0,42.15,32,0.05,0.01,0.001,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.62,78.14,49.396,88.29,78.14,46.981,86.35,76.57,42.512,32,0.05,0.01,0.01,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
89.14,78.14,47.101,88.44,77.778,47.101,87.12,75.242,42.029,32,0.05,0.01,0.001,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.97,78.019,48.551,88.97,78.019,48.309,88.29,73.792,41.908,32,0.05,0.01,0.01,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.73,78.019,49.396,88.73,77.657,49.396,86.84,75.0,42.633,32,0.05,0.01,0.001,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.25,77.536,46.256,87.6,77.415,46.256,86.7,77.174,41.667,32,0.05,0.001,0.01,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.61,76.932,49.034,88.6,76.932,48.792,87.56,74.275,42.633,32,0.05,0.001,0.1,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.61,77.536,45.773,88.61,77.536,43.841,86.23,77.536,41.546,32,0.05,0.001,0.001,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.09,77.778,44.203,87.98,77.295,44.082,87.77,76.57,42.995,32,0.05,0.001,0.01,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.31,77.536,45.894,88.31,77.415,45.894,87.28,73.913,40.459,32,0.05,0.001,0.01,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.31,77.053,46.135,88.31,77.053,45.531,87.25,75.966,42.15,32,0.05,0.01,0.1,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.71,77.295,44.324,88.71,76.812,44.203,86.81,74.155,42.874,32,0.05,0.01,0.1,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.56,76.932,44.203,88.56,76.932,44.203,87.44,75.0,40.821,32,0.05,0.1,1.0,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.32,77.053,48.068,88.21,76.932,48.068,86.79,75.483,41.667,32,0.05,0.01,0.01,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
87.83,77.053,48.43,87.78,76.932,48.43,87.23,75.604,43.72,32,0.05,0.01,0.1,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.66,77.778,45.169,88.35,77.778,43.478,87.34,76.449,40.7,32,0.05,0.01,1.0,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.29,77.295,46.86,88.29,77.174,46.86,88.29,76.449,46.86,32,0.05,0.01,1.0,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.48,77.657,49.517,88.14,77.415,49.517,88.14,76.691,43.478,32,0.05,0.001,0.1,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.49,78.502,44.928,88.49,78.502,43.599,87.37,75.121,42.029,32,0.05,0.001,0.1,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
89.1,78.382,50.121,88.8,78.382,48.551,88.47,75.845,44.807,32,0.05,0.01,1.0,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
89.31,76.812,50.242,88.67,76.57,48.309,87.38,74.517,41.546,32,0.05,1.0,0.01,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.66,77.536,48.551,88.39,77.536,46.739,86.72,74.275,41.546,32,0.05,1.0,0.1,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.89,77.657,49.275,88.89,77.657,49.275,86.94,76.329,42.874,32,0.05,1.0,0.1,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.4,77.415,43.599,88.08,77.415,43.599,86.57,74.758,40.58,32,0.05,1.0,0.1,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.85,76.932,49.396,88.78,76.329,49.396,88.28,73.068,42.15,32,0.05,1.0,0.01,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
89.04,77.415,49.275,88.88,77.415,47.705,87.62,75.725,41.787,32,0.07,0.1,0.1,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.36,77.295,47.343,88.36,77.295,47.343,87.32,75.845,42.15,32,0.07,0.1,0.1,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.49,77.657,44.203,88.49,77.657,44.203,87.52,74.034,41.787,32,0.05,1.0,1.0,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.91,76.812,46.981,88.91,76.57,46.981,85.64,74.396,37.923,32,0.05,1.0,1.0,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
89.08,77.778,49.517,88.79,77.536,48.551,87.64,75.0,41.787,32,0.07,0.1,0.1,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
89.03,77.778,50.604,89.03,77.778,50.604,86.5,77.778,42.15,32,0.05,0.001,1.0,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.79,78.744,48.792,88.63,78.744,48.792,86.5,77.053,41.425,32,0.05,0.001,0.001,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.21,77.778,46.498,87.86,77.536,45.29,86.98,73.188,40.097,32,0.05,0.001,0.001,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.64,78.019,49.034,88.64,78.019,49.034,87.76,74.155,42.15,32,0.05,0.001,1.0,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.78,76.57,47.826,88.78,76.57,47.826,88.37,74.638,44.203,32,0.05,0.001,1.0,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.45,77.053,47.464,88.45,76.691,47.464,87.5,75.483,39.976,32,0.05,1.0,0.001,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.93,77.053,49.879,88.48,77.053,48.551,87.61,74.517,42.029,32,0.05,1.0,0.01,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.73,76.932,47.826,88.73,76.932,47.826,87.9,74.758,41.787,32,0.05,1.0,0.001,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.26,77.174,48.188,88.26,77.174,48.188,87.81,72.101,41.184,32,0.05,1.0,1.0,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.2,76.449,46.135,88.03,76.449,46.135,87.17,75.604,41.787,32,0.05,1.0,0.001,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.35,77.536,47.585,88.35,77.536,47.585,88.35,77.174,44.082,32,0.07,0.1,1.0,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.32,76.329,45.048,88.32,76.087,42.995,87.41,74.517,39.493,32,0.07,0.1,1.0,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.4,77.536,46.498,88.19,77.536,46.498,86.81,74.396,41.787,32,0.07,0.1,0.001,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.4,77.174,45.652,88.38,76.57,45.652,87.46,75.483,42.271,32,0.07,0.1,1.0,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.34,78.744,47.947,88.34,78.502,47.705,86.63,76.449,42.754,32,0.07,0.01,0.1,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
89.29,78.382,49.275,88.89,78.019,49.034,87.06,76.691,41.304,32,0.07,0.01,1.0,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.76,77.899,45.894,88.75,77.899,45.531,87.1,77.899,40.942,32,0.07,0.01,0.001,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.56,77.899,44.686,88.19,77.899,44.203,88.12,76.208,44.203,32,0.07,0.01,1.0,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.63,76.691,45.652,88.34,76.691,45.652,87.26,74.517,42.15,32,0.07,0.01,0.001,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.27,77.415,47.222,88.24,77.415,47.222,87.41,74.275,42.271,32,0.07,0.01,0.001,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.67,77.536,47.585,88.67,77.536,47.585,87.12,75.604,42.874,32,0.07,0.1,0.01,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.15,78.502,45.773,88.15,78.502,45.773,87.52,76.449,44.324,32,0.07,0.1,0.001,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.62,77.174,44.565,88.61,77.174,44.565,87.44,72.464,42.633,32,0.07,0.1,0.001,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.39,78.382,48.43,88.39,78.261,48.43,87.13,76.449,41.787,32,0.07,0.1,0.01,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.56,77.899,45.531,88.16,77.899,45.531,87.11,76.449,42.029,32,0.07,0.1,0.01,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.59,77.657,48.068,88.33,77.657,46.618,87.72,76.57,42.391,32,0.07,0.01,0.01,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.5,77.657,47.705,88.34,77.657,47.705,87.11,76.932,42.391,32,0.07,0.01,0.1,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.2,77.174,42.754,88.2,76.57,42.029,86.32,75.0,40.097,32,0.07,0.01,0.01,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.28,78.865,45.29,88.28,78.865,44.686,86.42,76.812,41.787,32,0.07,0.01,0.01,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.38,78.261,44.686,88.38,78.261,44.686,86.9,75.121,41.304,32,0.07,0.01,0.1,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.77,77.536,50.362,88.77,77.536,48.43,86.93,76.449,41.787,32,0.07,0.001,0.001,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
89.05,77.899,48.551,89.05,77.536,48.309,85.67,74.517,38.768,32,0.07,0.001,0.001,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
89.59,78.502,51.087,88.36,77.657,47.101,87.96,75.604,46.981,32,0.07,0.001,0.01,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.2,77.778,48.188,88.2,77.778,48.188,85.46,77.415,42.271,32,0.07,0.001,0.01,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
89.72,76.932,49.034,88.52,76.932,47.343,87.77,74.879,40.7,32,0.07,0.001,0.001,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
89.4,77.174,50.362,88.83,76.932,49.155,87.05,76.57,42.029,32,0.07,1.0,0.01,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
89.37,77.174,51.208,88.75,76.691,46.498,87.28,75.845,41.787,32,0.07,1.0,0.1,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.94,77.536,50.604,88.78,77.536,47.826,87.6,75.725,42.15,32,0.07,1.0,0.001,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
89.34,76.57,47.464,89.34,76.57,46.377,88.44,75.121,42.874,32,0.07,1.0,0.01,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.65,78.14,48.671,88.65,78.019,48.671,86.84,75.483,41.304,32,0.07,1.0,0.01,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.97,77.899,46.014,88.29,77.899,43.841,87.14,76.449,42.995,32,0.07,0.001,0.1,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.07,78.14,44.324,87.86,78.14,43.841,87.32,73.792,41.667,32,0.07,0.001,0.1,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.54,78.019,45.169,88.42,78.019,45.169,87.95,74.275,43.116,32,0.07,0.001,0.01,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.82,77.899,47.947,88.36,77.536,47.947,85.65,75.362,41.304,32,0.07,0.01,1.0,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
89.15,77.053,51.57,89.15,77.053,51.57,87.19,74.638,40.097,32,0.07,0.001,0.1,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.36,77.657,44.082,88.26,76.812,43.841,87.01,75.483,41.908,32,0.07,0.001,1.0,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.89,78.019,46.256,88.68,76.932,46.256,87.75,75.725,42.995,32,0.07,0.001,1.0,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.65,78.744,49.155,87.7,78.744,43.961,85.05,77.053,39.855,32,0.07,0.001,1.0,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.92,77.657,49.396,88.92,77.657,49.396,87.57,74.275,40.942,32,0.07,1.0,0.1,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
89.07,77.657,50.121,88.93,77.657,49.758,86.75,72.826,40.097,32,0.07,1.0,0.1,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.27,77.174,47.222,88.27,77.174,44.444,85.98,74.275,40.942,32,0.1,0.1,0.01,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.6,77.778,44.203,88.6,77.415,43.961,87.47,74.396,42.391,32,0.1,0.1,0.1,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
89.03,77.657,48.188,89.03,77.657,48.188,87.33,75.362,41.787,32,0.1,0.1,0.1,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.88,77.899,49.879,88.88,77.899,49.879,86.5,76.812,42.874,32,0.1,0.1,0.1,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.32,78.865,44.686,88.28,78.865,44.686,87.6,77.053,42.512,32,0.1,0.1,0.01,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
89.17,77.174,49.517,88.55,76.812,45.411,88.12,75.362,43.72,32,0.1,0.1,1.0,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.77,77.899,44.686,87.95,77.657,43.841,86.76,75.845,40.217,32,0.1,0.01,0.1,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.87,77.657,47.585,88.87,77.174,47.343,87.78,76.208,42.874,32,0.1,0.01,0.1,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.62,76.812,45.531,88.62,76.812,45.531,86.48,73.792,39.01,32,0.1,0.1,1.0,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.25,78.14,44.203,88.03,77.778,43.116,86.34,77.053,40.338,32,0.1,0.01,0.1,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.46,77.053,46.256,88.28,76.812,42.633,86.75,72.947,40.942,32,0.07,1.0,1.0,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.96,76.812,48.792,88.96,76.812,48.792,87.45,74.517,40.217,32,0.07,1.0,1.0,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.7,76.691,49.396,88.7,76.329,49.396,87.61,73.671,42.15,32,0.07,1.0,0.001,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
89.24,77.295,50.0,89.24,77.295,49.879,86.98,76.208,42.633,32,0.07,1.0,0.001,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.66,77.899,44.203,88.66,77.899,44.203,86.63,76.57,41.425,32,0.07,1.0,1.0,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.12,76.812,46.014,88.03,76.812,46.014,87.43,75.121,42.754,32,0.1,0.1,0.001,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
89.31,78.261,46.256,88.73,78.261,45.531,88.23,73.188,41.908,32,0.1,0.1,0.01,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.87,77.536,48.671,88.87,77.174,48.671,85.66,74.517,39.855,32,0.1,0.1,0.001,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.32,77.899,46.377,88.09,77.657,45.048,87.71,76.691,43.237,32,0.1,0.1,0.001,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.56,77.415,45.169,88.53,77.174,44.928,88.09,75.845,42.512,32,0.1,0.1,1.0,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
89.07,77.899,48.913,89.07,77.899,47.585,87.59,75.0,42.995,32,0.1,0.01,1.0,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.99,77.415,46.981,88.19,77.295,46.981,88.03,73.913,42.391,32,0.1,0.01,1.0,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.8,77.778,46.377,88.8,77.778,46.377,87.56,74.879,42.874,32,0.1,0.01,1.0,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.29,77.778,44.444,88.29,77.657,43.357,88.29,76.087,43.357,32,0.1,0.01,0.001,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.4,77.536,45.652,88.4,76.932,45.652,87.44,75.483,42.512,32,0.1,0.001,0.1,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.54,77.415,48.671,88.54,77.295,48.671,87.39,74.396,40.7,32,0.1,0.001,0.001,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.79,77.536,48.792,87.96,77.053,45.29,87.2,76.691,43.237,32,0.1,0.001,0.001,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.23,76.932,50.604,88.11,76.932,47.101,86.33,73.913,41.063,32,0.1,0.001,1.0,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.35,78.382,48.188,88.26,78.14,48.188,87.4,78.14,42.029,32,0.1,0.001,0.001,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.29,77.536,48.068,88.29,77.536,46.86,88.02,77.053,43.478,32,0.1,0.001,1.0,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.82,78.14,49.396,88.39,78.14,49.396,87.0,74.517,42.15,32,0.1,0.01,0.001,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
89.25,77.899,50.966,88.99,77.657,50.966,88.32,75.483,47.343,32,0.1,0.01,0.01,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.91,77.415,44.928,88.91,77.295,44.082,87.11,75.242,41.425,32,0.1,0.01,0.001,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.27,77.053,44.324,88.27,76.932,44.324,87.22,76.932,42.995,32,0.1,0.01,0.01,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.19,77.778,49.638,88.01,77.778,44.203,86.69,75.483,41.184,32,0.1,0.01,0.01,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.24,77.295,48.309,88.19,77.295,48.309,87.1,75.483,42.271,32,0.1,0.001,0.01,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
89.35,77.415,50.483,89.35,76.691,50.483,87.38,74.517,41.063,32,0.1,0.001,0.1,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.23,78.261,46.618,88.03,78.261,46.618,87.85,75.362,44.082,32,0.1,0.001,0.01,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
89.24,77.536,48.913,88.24,76.449,43.841,87.67,75.121,41.184,32,0.1,0.001,0.1,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
89.38,77.899,50.845,88.97,77.899,48.551,87.49,76.57,43.116,32,0.1,0.001,0.01,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.49,76.57,43.478,88.49,76.57,43.478,86.25,73.551,38.406,32,0.1,1.0,0.001,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.8,77.536,49.396,88.8,77.536,49.396,87.07,74.758,42.995,32,0.1,1.0,0.001,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
89.57,77.295,50.845,89.57,77.053,48.671,88.17,73.309,42.029,32,0.1,1.0,0.01,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.19,76.932,46.256,88.19,76.812,46.256,86.67,75.483,41.667,32,0.1,1.0,0.01,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
89.52,77.053,50.242,89.52,77.053,50.242,87.27,76.932,42.754,32,0.1,1.0,0.001,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
89.04,77.174,46.86,88.98,77.174,46.86,88.15,74.758,40.338,32,0.1,1.0,0.1,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
89.04,77.415,49.638,88.19,76.932,49.638,86.82,74.758,41.184,32,0.1,1.0,0.01,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.46,76.57,44.444,88.46,76.57,44.444,86.97,73.309,40.942,32,0.1,1.0,0.1,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.43,78.14,47.343,88.43,78.14,47.343,86.61,75.725,38.768,32,0.1,0.001,1.0,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.52,78.261,48.671,88.52,77.174,48.671,87.16,76.329,42.391,32,0.1,1.0,0.1,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.6,76.691,46.498,88.6,76.691,46.256,86.62,75.604,40.58,32,0.1,1.0,1.0,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
89.43,77.174,48.188,89.43,77.174,48.188,88.06,74.758,42.15,32,0.1,1.0,1.0,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
89.23,77.415,50.121,89.23,77.415,50.121,86.33,75.483,39.372,32,0.1,1.0,1.0,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.61,77.899,50.362,88.41,77.415,49.638,86.72,76.449,42.15,64,0.05,0.1,0.1,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.54,76.932,47.585,88.24,76.932,47.585,87.49,75.966,41.787,64,0.05,0.1,0.01,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.6,77.174,46.618,88.4,77.174,46.618,86.33,76.57,42.15,64,0.05,0.1,0.01,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.79,77.657,49.034,88.47,77.295,43.841,86.1,75.604,40.459,64,0.05,0.1,0.01,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
89.23,77.053,49.396,89.07,76.932,49.396,87.74,75.483,41.184,64,0.05,0.1,0.001,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.12,77.415,44.444,88.01,77.415,44.203,87.45,75.725,42.874,64,0.05,0.1,0.1,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.95,77.536,48.309,88.95,77.536,48.309,87.49,74.396,43.357,64,0.05,0.1,0.1,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.53,78.261,45.531,88.27,78.261,44.928,87.6,74.638,41.667,64,0.05,0.01,0.1,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
89.15,77.778,48.551,89.15,77.295,48.551,88.08,75.725,42.874,64,0.05,0.01,0.01,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.45,78.019,46.014,88.45,78.019,46.014,86.35,76.087,41.063,64,0.05,0.01,0.1,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.19,77.174,47.464,88.19,76.691,43.72,86.64,75.966,42.029,64,0.05,0.01,0.1,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.42,77.657,45.29,88.14,77.657,44.444,87.15,75.725,40.821,64,0.05,0.01,0.01,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.22,76.208,45.29,88.22,76.208,43.841,86.29,74.396,39.01,64,0.05,0.1,1.0,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
89.23,77.053,47.947,88.68,76.208,43.961,87.42,73.43,42.029,64,0.05,0.1,1.0,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.64,77.778,45.411,88.33,77.295,43.72,86.58,77.295,43.357,64,0.05,0.1,0.001,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.6,77.536,45.652,88.21,76.932,45.652,87.63,74.275,41.667,64,0.05,0.1,1.0,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.95,77.415,50.604,88.82,77.415,50.604,87.32,74.879,41.184,64,0.05,0.1,0.001,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.44,79.106,44.686,88.15,77.536,44.686,86.6,75.362,39.614,64,0.05,0.01,0.001,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.62,78.019,48.671,88.62,78.019,47.464,87.5,73.913,39.855,64,0.05,0.01,0.001,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.05,77.174,44.082,88.01,77.174,43.72,87.17,76.329,41.667,64,0.05,0.01,0.01,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.36,78.261,46.256,87.7,76.932,44.082,87.62,76.208,44.082,64,0.05,0.01,1.0,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.9,78.382,47.826,88.55,78.382,45.048,87.74,75.242,42.874,64,0.05,0.01,1.0,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
89.15,77.778,50.121,89.15,77.536,50.121,86.79,75.845,41.425,64,0.05,0.001,0.1,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.6,77.053,49.638,87.83,76.932,45.773,86.83,76.932,43.841,64,0.05,0.001,0.1,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
89.09,78.261,48.188,88.13,77.536,43.237,87.36,74.517,42.271,64,0.05,0.001,0.1,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.32,78.382,43.961,87.65,77.657,43.478,87.29,77.174,42.029,64,0.05,0.01,0.001,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
89.03,77.174,49.396,89.03,77.174,49.396,86.44,74.275,40.58,64,0.05,0.01,1.0,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
89.13,78.019,50.725,89.13,78.019,50.725,86.83,77.053,43.357,64,0.05,0.001,1.0,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.93,77.295,47.464,88.93,77.295,47.464,86.9,74.396,41.787,64,0.05,0.001,1.0,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.91,77.657,49.879,88.91,77.657,49.879,86.06,74.638,40.7,64,0.05,0.001,0.001,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.97,78.502,47.705,88.19,78.502,47.705,87.84,76.087,42.633,64,0.05,0.001,1.0,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.45,77.295,48.671,88.43,77.295,48.671,87.7,74.034,45.894,64,0.05,1.0,0.1,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
87.62,77.174,46.014,87.62,76.932,44.686,86.57,76.087,42.029,64,0.05,0.001,0.001,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.13,77.295,46.498,87.52,77.053,43.237,86.24,74.155,38.889,64,0.05,0.001,0.001,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.13,77.174,44.082,88.13,77.174,44.082,86.58,75.362,41.425,64,0.05,0.001,0.01,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.97,77.536,49.155,88.94,77.536,46.86,87.44,75.0,41.184,64,0.05,0.001,0.01,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.65,77.899,49.879,88.64,77.899,49.275,87.19,76.691,42.15,64,0.05,0.001,0.01,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.74,76.932,48.43,88.69,76.932,48.43,87.66,75.966,43.599,64,0.05,1.0,0.01,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
89.32,77.536,51.208,88.81,77.536,49.155,86.52,75.0,42.633,64,0.05,1.0,0.1,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.55,77.536,44.082,88.55,77.174,44.082,87.65,75.604,42.15,64,0.05,1.0,0.1,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.87,77.778,48.913,88.87,76.812,48.913,87.68,74.396,42.15,64,0.05,1.0,0.001,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.73,77.174,48.671,88.73,76.932,48.671,87.31,75.121,40.821,64,0.05,1.0,0.001,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.3,77.415,48.792,88.3,77.415,48.068,86.45,75.483,42.029,64,0.05,1.0,1.0,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.57,77.536,48.43,87.91,77.536,43.357,87.66,76.449,43.116,64,0.05,1.0,0.001,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.95,77.899,49.396,88.95,77.657,48.671,88.39,76.087,43.72,64,0.05,1.0,1.0,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.47,77.295,46.377,88.47,77.295,46.377,86.68,75.845,40.459,64,0.05,1.0,0.01,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.42,77.415,49.517,88.42,77.415,49.517,87.92,74.879,41.908,64,0.05,1.0,0.01,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.31,77.778,47.585,87.87,77.657,43.841,85.84,75.845,38.164,64,0.07,0.1,0.001,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
89.9,77.657,51.208,89.9,77.295,51.087,86.99,73.913,42.512,64,0.07,0.1,0.001,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.66,77.174,50.845,88.49,77.174,50.845,88.32,76.087,43.841,64,0.07,0.1,0.01,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.53,77.415,48.671,88.53,77.415,48.671,88.37,74.638,48.671,64,0.07,0.1,0.01,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
89.51,78.019,49.034,89.51,78.019,49.034,88.27,76.208,43.72,64,0.07,0.1,0.001,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.41,77.174,48.068,88.41,76.932,46.014,86.22,76.087,41.787,64,0.07,0.1,0.1,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.46,77.415,44.807,88.46,76.812,43.357,86.49,73.188,39.13,64,0.07,0.1,0.1,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.67,77.899,49.155,88.67,76.449,49.155,87.2,75.121,41.787,64,0.07,0.1,0.01,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.62,77.295,47.101,88.16,77.053,44.324,87.59,74.638,42.15,64,0.05,1.0,1.0,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.24,77.657,48.792,88.09,77.657,47.705,87.12,77.174,42.271,64,0.07,0.1,0.1,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.41,77.174,45.531,88.11,77.174,43.599,86.26,75.725,41.304,64,0.07,0.1,1.0,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.97,77.536,49.638,88.66,77.415,47.343,87.1,75.242,41.787,64,0.07,0.1,1.0,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.19,76.691,47.101,88.09,76.691,46.981,86.26,73.913,39.01,64,0.07,0.1,1.0,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
89.05,77.536,50.604,89.05,77.536,50.604,87.45,76.812,43.599,64,0.07,0.01,0.1,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.68,77.899,47.101,88.39,77.899,47.101,87.42,74.638,40.821,64,0.07,0.01,0.01,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
89.05,78.019,50.966,89.05,77.657,50.966,86.58,75.845,40.7,64,0.07,0.01,0.01,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.69,77.415,48.188,88.69,76.812,48.188,87.24,75.725,42.512,64,0.07,0.01,0.001,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.46,76.932,47.705,88.23,76.57,47.705,87.02,73.43,41.667,64,0.07,0.01,0.01,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.67,77.536,47.705,88.55,77.536,47.705,87.25,76.932,43.357,64,0.07,0.01,0.1,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.95,77.053,47.343,88.02,77.053,44.686,87.1,75.966,42.029,64,0.07,0.01,0.1,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.47,78.261,48.551,88.47,78.261,48.551,87.06,76.449,42.995,64,0.07,0.001,0.1,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
89.56,77.174,50.362,89.56,76.812,50.362,87.38,75.242,42.512,64,0.07,0.001,0.01,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.33,78.623,45.894,88.33,78.019,45.894,86.71,75.0,41.304,64,0.07,0.001,0.1,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
87.67,77.657,44.203,87.67,77.657,43.478,86.76,74.879,40.097,64,0.07,0.001,0.1,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.48,78.14,45.531,88.46,78.14,44.565,86.82,77.053,42.029,64,0.07,0.001,0.01,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.75,77.899,49.034,88.75,77.778,49.034,85.9,75.845,40.459,64,0.07,0.01,1.0,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
89.07,77.778,49.155,88.83,77.415,47.826,88.36,73.913,47.826,64,0.07,0.01,0.001,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.27,77.778,47.826,88.27,77.778,47.826,86.6,75.362,40.7,64,0.07,0.01,1.0,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.32,78.261,47.585,88.1,78.261,47.585,87.32,76.932,42.271,64,0.07,0.01,0.001,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.32,76.812,44.807,88.24,76.812,43.961,87.68,74.879,40.7,64,0.07,0.01,1.0,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.81,77.536,49.034,88.81,77.536,49.034,86.62,77.295,42.754,64,0.07,0.001,0.001,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.35,77.536,43.841,87.96,76.812,42.754,87.07,74.155,40.217,64,0.07,0.001,0.01,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
89.83,77.657,50.121,89.83,77.657,50.121,86.62,76.208,39.734,64,0.07,0.001,0.001,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.88,77.899,47.343,88.88,77.415,47.343,88.36,74.396,41.787,64,0.07,0.001,1.0,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.95,78.019,48.551,88.95,78.019,47.101,87.43,75.483,39.614,64,0.07,0.001,1.0,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
89.31,77.415,50.845,89.12,77.415,48.792,87.09,75.121,42.391,64,0.07,1.0,0.1,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.92,77.053,49.638,88.92,76.932,48.792,86.4,76.087,41.184,64,0.07,1.0,0.1,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
89.38,78.623,51.087,89.38,78.623,51.087,87.55,75.725,45.652,64,0.07,1.0,0.1,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.54,78.382,48.309,88.42,77.295,47.705,86.78,76.087,42.271,64,0.07,0.001,0.001,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
89.48,78.865,50.483,89.48,78.865,50.483,87.2,74.275,44.203,64,0.07,0.001,1.0,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
89.25,77.657,50.604,89.25,77.053,50.604,87.53,74.879,41.184,64,0.07,1.0,1.0,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
89.56,76.932,50.483,89.56,76.812,50.483,86.15,76.449,42.391,64,0.07,1.0,1.0,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
89.17,76.57,49.879,89.06,76.57,49.638,87.09,74.517,41.908,64,0.07,1.0,0.001,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.81,77.053,48.068,88.81,77.053,47.464,87.71,76.449,41.908,64,0.07,1.0,1.0,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.88,77.536,47.343,88.58,77.053,47.343,87.47,75.0,42.633,64,0.1,0.1,0.1,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
89.33,77.415,50.604,89.33,77.174,50.0,87.47,76.449,44.082,64,0.07,1.0,0.001,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
89.48,76.812,48.43,88.44,76.812,48.068,86.85,74.517,41.063,64,0.07,1.0,0.01,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
89.46,77.657,49.155,89.46,76.932,49.155,87.29,73.792,41.787,64,0.07,1.0,0.001,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
89.05,77.415,50.725,89.05,77.415,50.725,87.19,75.242,40.942,64,0.07,1.0,0.01,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.65,77.536,48.309,88.65,77.536,48.309,87.89,76.087,43.357,64,0.07,1.0,0.01,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.09,77.174,44.203,87.94,77.174,43.72,87.73,75.725,43.72,64,0.1,0.1,0.01,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.66,78.019,47.343,88.43,77.174,44.082,87.43,75.483,41.184,64,0.1,0.1,0.1,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.49,76.932,43.961,88.49,76.932,43.961,87.41,74.517,41.425,64,0.1,0.1,0.1,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.13,77.657,43.72,88.13,77.053,43.72,87.34,75.483,41.425,64,0.1,0.1,0.001,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.46,78.261,49.517,88.46,77.536,49.517,87.54,76.087,42.754,64,0.1,0.1,0.001,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.4,77.295,45.531,88.4,77.295,45.531,86.75,75.0,40.459,64,0.1,0.1,1.0,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
89.03,77.536,48.43,89.03,77.536,48.309,87.9,75.483,42.15,64,0.1,0.1,1.0,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.12,77.536,48.188,87.78,77.415,44.444,86.58,75.242,41.787,64,0.1,0.1,0.001,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.91,77.415,47.705,88.91,77.415,47.705,87.05,75.966,41.787,64,0.1,0.1,0.01,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.32,77.657,45.773,88.19,77.174,44.686,87.83,76.208,43.357,64,0.1,0.1,0.01,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.41,77.899,46.256,88.17,77.899,44.082,86.44,74.638,40.58,64,0.1,0.01,0.001,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.47,78.261,45.652,87.7,78.261,45.411,87.16,76.812,41.304,64,0.1,0.01,0.001,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.52,78.623,47.947,88.52,78.14,46.135,87.73,77.778,43.961,64,0.1,0.01,0.01,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.23,78.382,47.464,88.01,77.899,44.324,86.31,76.208,41.304,64,0.1,0.01,0.01,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.32,78.14,47.101,88.21,78.14,47.101,86.43,77.174,41.184,64,0.1,0.01,0.001,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.44,76.932,48.551,88.32,76.932,48.551,86.64,75.242,40.821,64,0.1,0.01,0.1,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
89.23,78.261,49.638,89.07,78.261,49.638,87.24,75.845,43.116,64,0.1,0.01,0.1,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
89.01,77.295,48.913,89.01,77.295,48.188,86.2,74.879,40.217,64,0.1,0.01,0.01,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.67,77.536,48.309,88.61,77.174,48.309,87.95,75.121,41.063,64,0.1,0.1,1.0,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
89.46,78.14,51.449,88.66,78.14,50.966,86.33,76.208,41.425,64,0.1,0.01,0.1,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.65,76.932,48.551,88.65,76.932,48.551,87.82,75.242,43.478,64,0.1,0.01,1.0,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.97,78.382,47.705,88.97,78.382,47.705,88.5,75.362,44.082,64,0.1,0.01,1.0,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.21,77.053,45.29,88.21,77.053,45.29,87.86,76.208,43.72,64,0.1,0.01,1.0,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
89.53,77.778,50.725,88.36,77.778,46.377,86.82,77.536,43.72,64,0.1,0.001,0.1,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.65,77.415,46.981,88.65,77.415,46.981,87.91,76.57,41.908,64,0.1,0.001,0.01,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
89.18,77.415,48.671,88.95,77.295,48.671,87.22,75.362,42.512,64,0.1,0.001,0.01,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.57,77.295,48.551,88.57,77.295,48.43,87.14,77.295,43.237,64,0.1,0.001,0.001,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.5,77.899,48.551,88.5,77.899,48.551,87.59,76.691,42.029,64,0.1,0.001,0.01,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.33,77.657,48.913,87.81,77.657,46.014,86.26,77.295,45.29,64,0.1,0.001,0.1,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.62,77.657,50.121,88.41,77.536,50.121,85.78,76.087,42.15,64,0.1,0.001,0.1,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.88,76.932,50.966,88.88,76.57,48.913,86.95,75.242,41.425,64,0.1,1.0,0.1,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
89.08,76.57,49.275,88.91,76.57,47.826,87.96,74.155,42.029,64,0.1,1.0,0.01,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
87.93,77.415,44.686,87.93,77.174,42.995,86.79,75.0,39.493,64,0.1,1.0,0.1,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.92,77.174,47.826,88.1,77.174,45.29,88.1,76.087,43.961,64,0.1,1.0,0.1,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
89.46,77.174,50.362,89.46,77.174,50.362,89.03,75.483,50.362,64,0.1,1.0,0.01,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.92,76.932,48.43,88.03,76.932,47.343,85.94,75.362,41.667,64,0.1,0.001,1.0,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
89.36,77.415,50.242,89.36,77.415,50.242,86.61,73.188,38.889,64,0.1,0.001,0.001,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.75,77.657,50.0,88.75,77.657,50.0,87.35,75.483,43.599,64,0.1,0.001,1.0,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.75,77.778,47.222,88.75,77.778,47.222,87.27,76.812,40.338,64,0.1,0.001,0.001,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.82,76.691,46.981,88.82,76.691,46.981,88.23,76.208,43.961,64,0.1,0.001,1.0,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.68,77.415,49.517,88.24,77.174,48.068,87.5,73.792,40.942,64,0.1,1.0,0.001,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
89.34,77.174,49.396,89.34,77.174,49.396,87.97,74.638,42.512,64,0.1,1.0,0.01,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.89,77.536,49.517,88.89,77.536,49.517,87.93,75.483,42.995,64,0.1,1.0,0.001,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
89.31,77.295,49.879,88.33,77.053,47.705,86.13,75.966,41.546,64,0.1,1.0,0.001,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.87,76.932,47.947,88.6,76.932,47.947,87.81,76.932,43.357,64,0.1,1.0,1.0,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.22,76.932,46.86,88.22,76.932,46.135,86.98,74.155,43.72,64,0.1,1.0,1.0,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.89,76.812,47.705,88.89,76.329,47.705,87.19,72.947,41.425,64,0.1,1.0,1.0,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.45,77.053,43.72,88.38,76.449,43.72,88.11,71.981,41.063,128,0.05,0.1,0.1,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.51,77.778,47.585,88.51,77.536,47.585,86.76,77.053,41.546,128,0.05,0.1,0.1,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.52,76.57,48.792,88.32,76.57,45.531,87.25,75.362,41.063,128,0.05,0.1,0.1,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.74,76.449,43.72,88.38,76.449,43.72,86.79,74.758,39.372,128,0.05,0.1,1.0,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
89.04,77.899,51.691,89.04,77.295,51.691,87.64,76.329,44.444,128,0.05,0.1,1.0,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.73,77.778,48.551,88.56,77.415,44.807,88.56,75.725,44.203,128,0.05,0.1,0.001,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.77,77.295,46.618,88.77,77.295,46.618,87.81,74.275,40.217,128,0.05,0.1,1.0,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.89,77.778,48.43,88.89,77.295,48.43,87.71,77.053,42.633,128,0.05,0.01,0.1,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
89.32,77.415,50.845,89.32,77.415,49.879,88.13,75.0,42.15,128,0.05,0.1,0.001,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.89,77.657,44.082,88.89,77.657,44.082,86.92,76.087,39.734,128,0.05,0.1,0.01,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.59,77.053,48.309,88.18,76.932,47.705,87.4,75.121,41.546,128,0.05,0.1,0.001,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.89,77.415,50.121,88.89,77.174,50.121,87.31,76.932,44.686,128,0.05,0.1,0.01,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.93,77.295,49.275,88.7,77.174,49.275,87.74,76.812,43.116,128,0.05,0.1,0.01,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.33,77.899,47.705,88.33,77.899,47.705,87.32,74.758,41.787,128,0.05,0.01,0.01,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.44,78.14,44.807,88.11,77.053,44.203,86.81,75.0,40.338,128,0.05,0.01,0.1,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.6,77.657,47.101,88.6,77.657,47.101,87.4,74.638,42.15,128,0.05,0.01,0.1,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.39,77.657,48.671,88.14,77.415,46.739,87.01,74.517,43.116,128,0.05,0.01,0.01,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
89.24,78.623,50.604,89.24,78.623,50.604,86.48,76.812,39.976,128,0.05,0.01,0.01,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
87.97,78.261,48.792,87.97,77.899,46.377,86.48,75.725,39.976,128,0.05,0.01,0.001,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.4,77.536,46.377,88.38,77.536,46.377,88.03,75.725,42.391,128,0.05,0.01,1.0,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.69,77.536,49.155,88.15,76.57,45.652,87.31,74.396,40.7,128,0.05,0.01,1.0,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.87,78.019,50.0,88.87,77.657,50.0,87.14,77.415,42.754,128,0.05,0.01,0.001,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.89,77.174,46.256,88.89,76.932,46.256,87.79,75.845,42.029,128,0.05,0.001,0.001,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.39,77.536,47.343,88.11,77.174,47.343,86.28,76.812,43.116,128,0.05,0.001,0.001,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.33,77.536,48.913,88.07,77.536,48.913,85.85,75.483,39.734,128,0.05,0.001,0.01,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.61,77.295,44.203,88.22,76.812,44.082,87.21,75.0,41.667,128,0.05,0.001,0.01,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.46,76.57,45.29,88.29,76.329,45.29,87.25,74.517,41.546,128,0.05,0.001,0.001,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
89.45,76.691,49.879,88.74,76.449,43.599,88.74,74.758,43.116,128,0.05,0.001,0.1,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.62,77.174,47.222,88.62,77.174,47.222,88.11,73.551,42.029,128,0.05,0.001,0.1,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.43,77.174,47.585,87.45,76.812,44.686,86.95,74.396,39.614,128,0.05,0.001,0.01,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.86,78.502,49.275,88.86,78.502,49.275,87.39,75.362,42.633,128,0.05,0.01,1.0,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.36,77.778,47.705,87.81,77.778,46.498,87.05,76.691,42.271,128,0.05,0.001,0.1,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.84,77.657,48.913,88.12,77.053,46.981,87.69,74.638,43.116,128,0.05,0.001,1.0,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
89.06,77.053,50.725,88.87,76.812,48.188,88.08,74.879,41.184,128,0.05,0.001,1.0,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.23,77.536,44.928,88.23,77.536,44.928,88.09,76.57,43.841,128,0.05,0.001,1.0,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.6,77.899,48.913,88.6,77.899,47.947,87.43,75.242,42.271,128,0.05,1.0,0.1,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.86,76.812,50.845,88.54,76.812,46.135,87.89,74.034,41.546,128,0.05,1.0,0.1,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.35,77.657,45.531,88.35,77.657,45.531,86.91,75.0,40.58,128,0.05,1.0,0.1,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
87.67,77.415,47.343,87.67,77.053,45.411,86.69,72.947,39.13,128,0.05,1.0,0.01,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.51,77.053,50.362,88.37,76.691,48.43,87.01,75.121,41.787,128,0.05,1.0,0.01,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.14,77.536,44.686,88.14,77.295,44.686,87.41,75.483,42.512,128,0.05,1.0,0.001,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.85,76.449,48.792,88.4,76.329,43.357,87.63,74.396,41.304,128,0.05,1.0,0.01,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.19,77.053,46.86,88.19,76.932,46.86,86.55,75.0,42.15,128,0.07,0.1,0.1,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.39,77.295,47.585,88.3,77.295,46.377,86.76,75.0,40.217,128,0.07,0.1,0.01,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.11,78.986,47.222,87.84,78.019,46.256,86.66,75.121,41.425,128,0.07,0.1,0.1,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.0,77.778,48.309,88.0,77.778,48.309,87.46,73.188,41.063,128,0.07,0.1,0.1,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.7,77.657,50.242,88.7,77.657,49.396,86.63,76.812,42.029,128,0.07,0.1,0.01,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.75,76.932,48.309,88.75,76.812,48.309,87.16,75.604,42.15,128,0.05,1.0,1.0,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.39,77.053,46.135,87.86,77.053,44.082,86.54,75.242,40.338,128,0.05,1.0,0.001,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
89.1,77.415,48.43,87.85,77.415,46.014,87.44,75.604,41.908,128,0.05,1.0,1.0,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.57,77.174,49.396,88.57,77.174,45.894,87.13,74.758,41.184,128,0.05,1.0,0.001,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.99,77.295,48.792,88.99,77.295,48.792,87.89,75.604,42.029,128,0.05,1.0,1.0,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.58,77.053,45.411,88.58,77.053,44.686,88.58,76.57,44.444,128,0.07,0.1,0.001,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
89.1,76.812,49.517,89.1,76.812,48.792,87.43,74.758,40.58,128,0.07,0.1,1.0,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
89.14,77.415,47.826,88.37,77.174,46.135,87.48,75.483,41.908,128,0.07,0.1,0.001,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.65,77.536,48.792,88.48,77.536,48.792,86.43,75.0,39.13,128,0.07,0.1,0.01,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.24,76.932,48.43,88.24,76.932,48.068,87.21,75.121,40.217,128,0.07,0.1,0.001,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.65,77.536,47.705,88.56,77.536,47.705,88.0,75.725,42.995,128,0.07,0.1,1.0,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.76,77.536,50.121,88.76,77.174,46.86,86.1,74.396,40.217,128,0.07,0.01,0.1,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.77,77.295,49.396,88.77,77.295,49.396,87.63,75.242,40.58,128,0.07,0.01,0.1,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.5,77.778,44.444,88.23,77.536,44.444,85.01,76.449,42.15,128,0.07,0.01,0.1,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.15,77.415,44.203,88.15,77.415,43.72,87.09,75.725,40.459,128,0.07,0.001,0.001,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.27,78.019,46.618,88.02,77.657,46.618,86.82,76.57,41.787,128,0.07,0.01,1.0,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
89.21,78.261,49.517,89.21,78.019,49.517,87.56,76.932,41.304,128,0.07,0.01,1.0,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.24,77.536,43.841,88.24,77.536,43.841,87.35,76.691,41.908,128,0.07,0.01,1.0,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.0,77.657,44.807,87.87,77.657,44.082,86.55,76.57,42.15,128,0.07,0.01,0.001,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
87.83,77.536,43.961,87.75,77.295,43.478,86.7,74.758,41.667,128,0.07,0.01,0.001,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.81,77.899,49.879,88.5,77.174,47.464,87.33,74.879,42.391,128,0.07,0.001,0.1,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.21,77.778,45.894,87.47,77.657,44.082,86.19,76.449,40.942,128,0.07,0.01,0.01,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.04,77.778,44.928,88.04,77.778,43.961,86.69,75.725,42.995,128,0.07,0.01,0.001,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.92,76.932,49.758,88.92,76.812,48.068,88.18,75.604,41.063,128,0.07,0.01,0.01,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.7,77.657,46.739,88.7,77.657,46.498,86.84,75.121,40.459,128,0.07,0.01,0.01,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
89.31,78.502,49.638,89.31,77.778,49.638,87.07,76.932,41.304,128,0.07,0.001,1.0,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.39,77.174,46.498,87.84,76.932,46.498,86.51,76.329,39.251,128,0.07,0.001,1.0,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
89.38,77.657,47.343,87.89,77.657,43.478,87.4,77.174,41.304,128,0.07,0.001,0.001,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.52,78.261,47.101,87.92,78.261,44.082,86.32,76.932,40.217,128,0.07,0.001,0.01,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.17,78.502,44.807,88.07,78.502,44.807,87.52,76.449,42.874,128,0.07,0.001,0.1,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
89.09,77.899,50.121,89.09,77.899,48.792,87.64,75.362,41.184,128,0.07,0.001,0.1,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.66,77.415,46.86,88.35,77.415,46.86,85.89,76.208,41.304,128,0.07,0.001,0.01,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.54,77.536,48.188,88.24,77.536,47.585,87.29,76.57,43.237,128,0.07,0.001,0.01,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.18,77.415,49.517,88.18,77.415,43.961,87.42,75.483,41.908,128,0.1,0.1,0.01,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
89.32,78.019,52.053,89.32,78.019,52.053,85.33,77.295,42.633,128,0.1,0.1,0.01,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.97,77.536,45.048,88.17,77.536,43.841,86.74,74.396,42.271,128,0.1,0.1,0.001,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
87.77,77.778,45.169,87.65,77.778,44.082,86.81,74.396,40.097,128,0.1,0.1,0.01,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.16,78.019,47.585,88.16,78.019,47.585,87.85,75.121,47.585,128,0.07,1.0,0.001,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
89.96,77.174,51.932,89.96,76.812,51.932,87.89,75.242,43.116,128,0.07,1.0,0.001,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.96,77.415,47.947,88.96,77.415,47.947,87.64,73.309,43.237,128,0.07,1.0,0.01,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.3,77.053,46.014,88.16,77.053,46.014,87.84,73.188,40.58,128,0.07,1.0,0.01,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
89.05,77.657,49.034,89.05,77.657,49.034,86.75,76.208,42.874,128,0.07,1.0,0.1,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.86,77.174,48.068,88.86,77.174,47.101,88.13,74.758,42.391,128,0.07,1.0,0.1,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.77,76.932,48.43,88.08,76.932,44.324,87.22,74.879,42.874,128,0.07,1.0,0.01,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.18,76.932,44.324,88.18,76.932,44.324,85.99,73.551,41.546,128,0.07,1.0,0.001,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
89.05,76.691,48.551,88.99,76.449,48.551,87.06,75.121,41.184,128,0.07,0.001,1.0,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.54,76.329,45.169,88.18,76.329,45.169,87.42,75.121,42.029,128,0.07,1.0,0.1,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.93,76.812,46.256,88.93,76.812,46.256,87.41,74.879,42.633,128,0.07,1.0,1.0,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.49,77.174,48.671,88.03,76.812,47.222,87.7,75.0,42.754,128,0.07,1.0,1.0,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
89.24,78.019,49.034,88.65,76.57,48.551,87.9,75.725,42.512,128,0.07,1.0,1.0,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
89.03,77.657,49.396,88.94,77.657,47.222,88.31,76.691,43.72,128,0.1,0.1,0.1,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.52,78.261,45.894,88.14,78.261,45.894,87.51,76.087,43.599,128,0.1,0.1,0.1,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
87.56,77.053,45.773,87.52,77.053,45.773,87.14,76.932,42.874,128,0.1,0.01,1.0,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
89.57,78.865,50.362,89.57,78.865,49.517,86.96,75.0,41.184,128,0.1,0.001,0.1,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.47,77.174,45.894,88.47,77.053,45.894,87.25,75.242,41.667,128,0.1,0.001,0.1,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.89,77.899,50.121,88.78,77.899,48.792,87.55,77.295,44.686,128,0.1,0.001,0.1,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
89.0,77.295,47.705,89.0,77.295,44.444,87.43,75.845,41.304,128,0.1,0.01,0.1,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.23,77.174,43.116,88.23,77.174,43.116,87.29,73.068,40.097,128,0.1,0.01,0.01,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.58,77.174,47.101,88.58,77.174,47.101,87.33,74.517,41.304,128,0.1,0.1,1.0,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.57,77.657,48.188,87.52,77.415,47.464,86.55,76.812,40.821,128,0.1,0.01,0.1,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
89.28,77.657,50.0,89.03,77.657,49.638,87.75,76.087,41.908,128,0.1,0.01,0.1,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.52,78.019,45.29,88.52,78.019,45.29,87.72,78.019,41.667,128,0.1,0.1,0.001,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
89.5,78.019,50.604,89.29,78.019,50.604,87.9,75.966,42.874,128,0.1,0.1,1.0,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
89.1,78.382,49.758,87.97,78.382,44.324,86.63,77.899,41.184,128,0.1,0.1,0.001,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.46,78.14,47.585,88.37,78.14,47.585,87.57,76.57,42.874,128,0.1,0.01,0.01,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.86,78.623,44.444,88.86,78.502,44.203,87.9,75.483,39.251,128,0.1,0.1,1.0,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
89.12,78.261,46.618,89.12,78.019,46.135,88.49,77.536,44.444,128,0.1,0.01,0.001,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.61,77.536,50.121,88.56,77.536,49.275,87.29,76.087,41.908,128,0.1,0.01,0.01,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.87,78.382,51.208,87.72,78.382,48.671,87.23,75.604,47.343,128,0.1,0.01,0.001,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.36,76.932,46.014,87.65,76.932,42.633,87.32,75.0,41.184,128,0.1,0.01,1.0,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.98,77.295,48.188,88.98,77.174,48.188,87.12,74.638,40.942,128,0.1,1.0,0.01,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.83,77.415,48.792,88.83,77.415,48.792,88.48,76.329,43.841,128,0.1,1.0,0.001,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.42,77.174,46.498,88.42,77.174,45.411,86.8,73.671,39.976,128,0.1,1.0,1.0,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.91,77.778,49.517,88.59,77.778,49.517,87.89,74.396,41.063,128,0.1,1.0,1.0,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
89.35,77.778,49.155,88.31,77.295,48.309,86.61,75.121,41.304,128,0.1,1.0,0.001,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
89.36,77.174,50.362,88.98,77.174,49.638,87.52,76.329,43.237,128,0.1,1.0,0.01,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
89.38,77.295,50.725,89.38,77.295,50.725,87.57,75.121,49.155,128,0.1,1.0,0.1,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
89.47,77.415,51.208,89.47,77.053,51.208,87.5,77.053,41.667,128,0.1,1.0,0.1,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.81,77.536,49.517,87.83,76.691,46.256,86.69,74.275,39.976,128,0.1,1.0,0.01,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.5,78.019,46.377,88.13,77.778,45.652,86.85,76.932,41.787,128,0.1,0.001,1.0,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.29,77.053,47.585,88.29,77.053,47.585,86.74,75.121,40.58,128,0.1,0.001,0.001,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.04,77.778,46.135,88.04,77.415,45.531,86.84,74.638,42.874,128,0.1,0.001,1.0,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
89.63,77.657,50.725,88.56,77.657,45.048,88.24,74.034,41.667,128,0.1,0.001,1.0,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
89.05,77.657,48.671,88.81,77.657,48.309,86.65,75.604,42.874,128,0.1,0.001,0.001,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.69,77.415,50.0,88.09,77.053,43.961,87.95,72.947,41.787,128,0.1,0.001,0.01,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
89.52,77.415,51.329,88.42,77.415,46.981,88.15,75.845,42.754,128,0.1,0.001,0.001,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.57,77.053,50.845,88.33,77.053,50.845,87.67,74.758,42.633,128,0.1,0.001,0.01,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.74,76.812,46.618,88.74,76.812,46.256,87.68,74.034,42.029,128,0.1,1.0,0.1,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.17,78.019,44.807,88.17,78.019,44.565,87.53,76.208,42.271,128,0.1,0.001,0.01,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682
88.81,77.415,48.551,88.69,77.415,48.551,85.8,75.725,42.512,128,0.1,1.0,1.0,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,256,2048,128,0.2,16,1,2,0.9,1e-06,1.0,4,2,256,200,8682


==> snips_result_mygat.csv <==
best_test_slot_f1,best_test_intent_acc,best_test_sent_acc,best_dev_test_slot_f1,best_dev_test_intent_acc,best_dev_test_sent_acc,accepted_test_slot_f1,accepted_test_intent_acc,accepted_test_sent_acc,negative_num,temperature,intent_cl_ratio,slot_cl_ratio,dt_cl_ratio,cl_i2s,cl_s2i,learning rate,l2,dropout,gat_dropout_rate,decoder_dim,word_embed_dim,attention_hidden_dim,decoder_gat_hidden_dim,alpha,batch size,step_num,n_layer,intent_slot_alpha,intent_margin_loss_alpha,slot_margin_loss_alpha,n_heads,slot_graph_window,att_out_dim,num_epoch,random_seed
94.5,96.953,74.898,94.45,96.953,74.716,93.65,96.362,73.079,16,0.05,0.1,0.001,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,128,2048,256,0.01,16,1,2,0.8,1e-06,1.0,4,2,256,100,8682
94.63,96.908,74.716,94.63,96.908,74.716,94.48,95.089,74.397,16,0.05,0.1,0.1,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,128,2048,256,0.01,16,1,2,0.8,1e-06,1.0,4,2,256,100,8682
94.83,96.726,75.125,94.49,96.271,74.807,94.38,95.225,74.216,16,0.05,0.1,0.01,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,128,2048,256,0.01,16,1,2,0.8,1e-06,1.0,4,2,256,100,8682
94.78,97.317,76.58,94.49,97.317,75.307,94.49,96.089,74.67,16,0.05,0.1,0.1,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,128,2048,256,0.01,16,1,2,0.8,1e-06,1.0,4,2,256,100,8682
94.67,97.362,75.489,94.67,97.362,75.489,94.28,95.771,73.624,16,0.05,0.1,0.001,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,128,2048,256,0.01,16,1,2,0.8,1e-06,1.0,4,2,256,100,8682
94.89,97.362,75.216,94.89,97.362,75.216,94.05,95.771,73.488,16,0.05,0.1,1.0,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,128,2048,256,0.01,16,1,2,0.8,1e-06,1.0,4,2,256,100,8682
94.61,96.862,75.307,94.61,96.817,75.307,94.01,94.907,73.579,16,0.05,0.1,0.001,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,128,2048,256,0.01,16,1,2,0.8,1e-06,1.0,4,2,256,100,8682
94.4,96.908,74.307,94.4,96.908,74.307,93.59,95.089,71.169,16,0.05,0.1,0.01,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,128,2048,256,0.01,16,1,2,0.8,1e-06,1.0,4,2,256,100,8682
94.71,97.408,76.08,94.69,97.408,76.08,94.47,95.816,74.079,16,0.05,0.1,0.01,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,128,2048,256,0.01,16,1,2,0.8,1e-06,1.0,4,2,256,100,8682
94.84,96.817,75.716,94.64,96.68,75.716,94.4,95.498,73.533,16,0.05,0.1,0.1,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,128,2048,256,0.01,16,1,2,0.8,1e-06,1.0,4,2,256,100,8682
94.76,96.908,75.443,94.76,96.908,75.034,94.61,96.317,74.443,16,0.05,0.1,1.0,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,128,2048,256,0.01,16,1,2,0.8,1e-06,1.0,4,2,256,100,8682
94.69,97.408,75.443,94.46,97.044,74.352,94.46,94.816,74.352,16,0.05,0.01,0.1,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,128,2048,256,0.01,16,1,2,0.8,1e-06,1.0,4,2,256,100,8682
94.97,96.68,75.853,94.58,96.544,74.261,94.58,95.862,74.125,16,0.05,0.01,0.01,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,128,2048,256,0.01,16,1,2,0.8,1e-06,1.0,4,2,256,100,8682
94.58,96.771,75.034,94.32,96.771,74.579,94.04,96.362,72.851,16,0.05,0.01,0.1,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,128,2048,256,0.01,16,1,2,0.8,1e-06,1.0,4,2,256,100,8682
94.6,97.317,74.534,94.36,97.317,74.397,94.33,96.226,73.579,16,0.05,0.01,0.001,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,128,2048,256,0.01,16,1,2,0.8,1e-06,1.0,4,2,256,100,8682
94.63,97.09,74.716,94.63,97.09,74.716,93.43,95.725,70.85,16,0.05,0.01,0.1,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,128,2048,256,0.01,16,1,2,0.8,1e-06,1.0,4,2,256,100,8682
94.79,96.999,75.671,94.66,96.999,75.671,94.55,96.407,74.125,16,0.05,0.01,0.01,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,128,2048,256,0.01,16,1,2,0.8,1e-06,1.0,4,2,256,100,8682
94.85,96.999,76.489,94.44,96.999,74.807,93.7,95.725,71.351,16,0.05,0.01,0.01,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,128,2048,256,0.01,16,1,2,0.8,1e-06,1.0,4,2,256,100,8682
94.96,96.589,76.035,94.96,96.589,75.534,94.6,96.271,75.534,16,0.05,0.1,1.0,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,128,2048,256,0.01,16,1,2,0.8,1e-06,1.0,4,2,256,100,8682
94.48,96.953,74.579,94.44,96.953,73.67,93.78,96.317,71.396,16,0.05,0.01,0.001,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,128,2048,256,0.01,16,1,2,0.8,1e-06,1.0,4,2,256,100,8682
94.76,97.499,75.443,94.73,97.499,75.398,94.1,96.18,73.306,16,0.05,0.01,1.0,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,128,2048,256,0.01,16,1,2,0.8,1e-06,1.0,4,2,256,100,8682
94.52,96.908,75.034,94.52,96.908,75.034,93.93,96.771,74.079,16,0.05,0.001,0.01,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,128,2048,256,0.01,16,1,2,0.8,1e-06,1.0,4,2,256,100,8682
94.54,96.544,74.352,94.3,96.317,74.352,93.85,95.452,71.669,16,0.05,0.01,1.0,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,128,2048,256,0.01,16,1,2,0.8,1e-06,1.0,4,2,256,100,8682
94.43,96.771,74.17,94.43,96.771,74.17,93.3,95.452,71.078,16,0.05,0.001,0.01,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,128,2048,256,0.01,16,1,2,0.8,1e-06,1.0,4,2,256,100,8682
94.64,96.908,75.125,94.64,96.726,75.125,93.88,96.044,72.124,16,0.05,0.01,1.0,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,128,2048,256,0.01,16,1,2,0.8,1e-06,1.0,4,2,256,100,8682
94.54,96.589,75.034,94.54,96.589,75.034,93.72,95.543,72.442,16,0.05,0.001,0.1,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,128,2048,256,0.01,16,1,2,0.8,1e-06,1.0,4,2,256,100,8682
94.67,96.999,75.398,94.6,96.817,75.398,94.43,96.362,73.397,16,0.05,0.001,0.1,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,128,2048,256,0.01,16,1,2,0.8,1e-06,1.0,4,2,256,100,8682
94.73,96.771,75.989,94.59,96.771,75.989,93.91,95.271,72.624,16,0.05,0.001,0.1,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,128,2048,256,0.01,16,1,2,0.8,1e-06,1.0,4,2,256,100,8682
94.65,97.181,75.762,94.64,97.181,75.489,94.26,95.18,73.852,16,0.05,0.01,0.001,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,128,2048,256,0.01,16,1,2,0.8,1e-06,1.0,4,2,256,100,8682
94.73,96.771,75.58,94.69,96.771,75.398,94.29,96.044,74.216,16,0.05,0.001,0.01,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,128,2048,256,0.01,16,1,2,0.8,1e-06,1.0,4,2,256,100,8682
94.51,96.817,75.534,94.29,96.817,73.079,94.29,95.862,73.079,16,0.05,1.0,0.1,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,128,2048,256,0.01,16,1,2,0.8,1e-06,1.0,4,2,256,100,8682
94.76,97.044,74.852,94.38,96.589,73.624,93.83,95.407,72.351,16,0.05,0.001,0.001,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,128,2048,256,0.01,16,1,2,0.8,1e-06,1.0,4,2,256,100,8682
94.58,97.544,75.307,94.53,97.09,75.307,94.33,95.634,74.079,16,0.05,0.001,1.0,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,128,2048,256,0.01,16,1,2,0.8,1e-06,1.0,4,2,256,100,8682
94.59,96.407,74.989,94.32,96.407,74.488,94.14,95.043,72.76,16,0.05,0.001,1.0,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,128,2048,256,0.01,16,1,2,0.8,1e-06,1.0,4,2,256,100,8682
94.5,96.498,74.761,94.43,96.407,74.716,94.06,95.362,73.079,16,0.05,1.0,0.01,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,128,2048,256,0.01,16,1,2,0.8,1e-06,1.0,4,2,256,100,8682
94.45,96.999,73.988,94.45,96.999,73.988,94.21,96.362,71.442,16,0.05,1.0,0.1,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,128,2048,256,0.01,16,1,2,0.8,1e-06,1.0,4,2,256,100,8682
94.44,96.68,74.625,94.22,96.68,73.579,93.36,95.18,70.077,16,0.05,0.001,1.0,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,128,2048,256,0.01,16,1,2,0.8,1e-06,1.0,4,2,256,100,8682
94.54,96.635,74.579,94.54,96.407,74.534,93.72,95.134,72.487,16,0.05,0.001,0.001,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,128,2048,256,0.01,16,1,2,0.8,1e-06,1.0,4,2,256,100,8682
94.79,96.908,75.261,94.44,96.817,73.67,93.82,96.817,71.76,16,0.05,1.0,0.1,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,128,2048,256,0.01,16,1,2,0.8,1e-06,1.0,4,2,256,100,8682
94.77,96.953,75.625,93.98,96.68,73.806,93.8,95.771,73.352,16,0.05,0.001,0.001,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,128,2048,256,0.01,16,1,2,0.8,1e-06,1.0,4,2,256,100,8682
94.88,96.862,75.489,94.65,96.68,75.489,94.37,96.498,74.079,16,0.05,1.0,0.01,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,128,2048,256,0.01,16,1,2,0.8,1e-06,1.0,4,2,256,100,8682
94.83,96.635,75.398,94.45,96.635,74.534,93.87,96.362,73.306,16,0.05,1.0,1.0,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,128,2048,256,0.01,16,1,2,0.8,1e-06,1.0,4,2,256,100,8682
94.76,96.862,75.216,94.76,96.862,74.716,93.85,95.271,72.351,16,0.05,1.0,1.0,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,128,2048,256,0.01,16,1,2,0.8,1e-06,1.0,4,2,256,100,8682
94.85,96.908,76.489,94.85,96.908,76.489,94.49,96.18,74.261,16,0.05,1.0,0.001,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,128,2048,256,0.01,16,1,2,0.8,1e-06,1.0,4,2,256,100,8682
94.54,96.771,74.67,94.54,96.771,74.67,94.46,95.452,74.397,16,0.07,0.1,0.1,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,128,2048,256,0.01,16,1,2,0.8,1e-06,1.0,4,2,256,100,8682
94.99,96.999,75.307,94.99,96.999,75.307,94.07,96.771,74.17,16,0.05,1.0,0.001,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,128,2048,256,0.01,16,1,2,0.8,1e-06,1.0,4,2,256,100,8682
94.55,96.726,74.852,94.53,96.726,74.852,93.85,95.816,72.26,16,0.05,1.0,0.001,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,128,2048,256,0.01,16,1,2,0.8,1e-06,1.0,4,2,256,100,8682
94.72,96.999,75.716,94.66,96.999,75.716,94.34,95.589,74.307,16,0.05,1.0,1.0,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,128,2048,256,0.01,16,1,2,0.8,1e-06,1.0,4,2,256,100,8682
94.86,97.135,75.534,94.55,97.135,75.534,94.11,96.498,73.715,16,0.07,0.1,0.1,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,128,2048,256,0.01,16,1,2,0.8,1e-06,1.0,4,2,256,100,8682
94.8,96.726,76.671,94.8,96.589,76.671,93.91,95.225,72.215,16,0.05,1.0,0.01,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,128,2048,256,0.01,16,1,2,0.8,1e-06,1.0,4,2,256,100,8682
94.38,96.862,74.67,94.31,96.862,74.125,94.31,95.725,73.67,16,0.07,0.1,0.01,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,128,2048,256,0.01,16,1,2,0.8,1e-06,1.0,4,2,256,100,8682
94.81,96.771,75.898,94.73,96.771,75.898,93.76,96.771,73.124,16,0.07,0.1,1.0,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,128,2048,256,0.01,16,1,2,0.8,1e-06,1.0,4,2,256,100,8682
94.75,96.498,75.58,94.75,96.498,75.58,94.08,95.725,72.624,16,0.07,0.1,0.001,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,128,2048,256,0.01,16,1,2,0.8,1e-06,1.0,4,2,256,100,8682
94.58,97.044,75.125,94.39,97.044,74.397,93.57,95.089,71.351,16,0.07,0.1,0.001,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,128,2048,256,0.01,16,1,2,0.8,1e-06,1.0,4,2,256,100,8682
95.05,97.271,75.944,94.84,97.271,75.944,94.27,95.907,73.442,16,0.07,0.1,0.01,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,128,2048,256,0.01,16,1,2,0.8,1e-06,1.0,4,2,256,100,8682
94.78,97.362,75.762,94.78,97.362,75.762,93.78,95.68,73.67,16,0.07,0.1,0.01,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,128,2048,256,0.01,16,1,2,0.8,1e-06,1.0,4,2,256,100,8682
94.13,96.453,74.216,94.13,96.453,73.488,93.84,95.452,72.851,16,0.07,0.1,1.0,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,128,2048,256,0.01,16,1,2,0.8,1e-06,1.0,4,2,256,100,8682
94.64,96.635,75.58,94.5,96.635,75.08,93.76,95.634,72.124,16,0.07,0.1,0.001,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,128,2048,256,0.01,16,1,2,0.8,1e-06,1.0,4,2,256,100,8682
94.57,97.09,75.216,94.46,96.726,74.625,94.17,96.135,73.988,16,0.07,0.1,1.0,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,128,2048,256,0.01,16,1,2,0.8,1e-06,1.0,4,2,256,100,8682
94.67,96.589,75.125,94.25,96.589,73.988,94.1,96.362,73.488,16,0.07,0.1,0.1,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,128,2048,256,0.01,16,1,2,0.8,1e-06,1.0,4,2,256,100,8682
94.78,96.862,75.989,94.65,96.862,75.443,93.42,95.771,71.169,16,0.07,0.01,0.1,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,128,2048,256,0.01,16,1,2,0.8,1e-06,1.0,4,2,256,100,8682
94.69,96.908,76.035,94.63,96.817,76.035,94.16,96.317,73.17,16,0.07,0.01,0.01,2.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,128,2048,256,0.01,16,1,2,0.8,1e-06,1.0,4,2,256,100,8682
94.63,97.09,76.171,94.29,97.09,74.488,94.02,96.453,73.033,16,0.07,0.01,0.01,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,128,2048,256,0.01,16,1,2,0.8,1e-06,1.0,4,2,256,100,8682
94.57,96.999,75.671,94.34,96.817,75.671,93.49,95.953,72.078,16,0.07,0.01,0.1,5.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,128,2048,256,0.01,16,1,2,0.8,1e-06,1.0,4,2,256,100,8682
94.67,97.317,75.625,94.52,96.862,75.625,94.48,96.135,75.625,16,0.07,0.01,0.1,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,128,2048,256,0.01,16,1,2,0.8,1e-06,1.0,4,2,256,100,8682
94.46,97.271,74.079,94.45,96.726,74.079,93.91,95.498,72.806,16,0.07,0.01,0.001,1.0,0.1,0.1,0.001,1e-06,0.5,0.5,256,128,2048,256,0.01,16,1,2,0.8,1e-06,1.0,4,2,256,100,8682

